Towards nonlinear optics with M\"ossbauer nuclei using x-ray cavities

Strong excitation of nuclear resonances, particularly of M\"ossbauer nuclei, has been a longstanding goal and the advance of novel x-ray sources is promising new options in this regard. Here we map out the necessary experimental conditions for the more general goal of realizing nonlinear optics with nuclei and compare with available technology. In particular, we present a comprehensive theory of nonlinear nuclear excitation in thin-film x-ray cavities by focused x-ray pulses. We thereby identify cavity geometries with broad resonances which allow one to boost the nuclear excitation even at moderately tight focusing and offer the possibility to mitigate radiation damage.

==> params.txt <==
\begin{tabular*}{\textwidth}{r|@{\extracolsep{\fill}}r|r|r|r|r|r|r|r|r|r|r|r|}
 & Z & A & E [keV] & $\gamma$ [neV] & $\alpha$ & Multipolarity & $I_g$ & $I_e$ & $d_\mathrm{eff}$ [C$\cdot$m] & $\sqrt{\sigma_\mathrm{nuc}}$ [nm] & $\sigma_\mathrm{nuc}$ [nm$^2$] & $\sigma_\mathrm{nuc}$ [kbarn]
 \\ 
 \hline 
${}^{57}$Fe & 26 & 57 & 14.41 & 4.66 & 8.6 & M1 & 0.5 & 1.5 & 3.34E-36 & 6.31E-09 & 3.99E-17 & 3.99E-10
 \\ 
${}^{193}$Pt & 78 & 193 & 1.64 & 47.00 & 3.5 & M1 & 1.5 & 0.5 & 2.01E-34 & 3.81E-07 & 1.45E-13 & 1.45E-06
 \\ 
${}^{187}$Os & 76 & 187 & 9.75 & 191.70 & 264.0 & M1 & 0.5 & 1.5 & 7.31E-36 & 1.38E-08 & 1.91E-16 & 1.91E-09
 \\ 
${}^{169}$Tm & 69 & 169 & 8.41 & 106.00 & 285.0 & M1 & 0.5 & 1.5 & 6.53E-36 & 1.23E-08 & 1.52E-16 & 1.52E-09
 \\ 
${}^{119}$Sn & 50 & 119 & 23.87 & 25.70 & 5.2 & M1 & 0.5 & 1.5 & 4.56E-36 & 8.62E-09 & 7.43E-17 & 7.43E-10
 \\ 
\end{tabular*}

\begin{tabular*}{\textwidth}{r|@{\extracolsep{\fill}}r|r|r|r|r|r|r|r|r|r|r|}
 & Layer 1 & Layer 2 & Layer 3 & Layer 4 & Layer 5 & $\theta_\mathrm{{in}}$ [mrad] & $z_\mathrm{{foc}}$ [nm] & $\tau_\mathrm{{pulse}}$ [fs] & $N_\mathrm{{ph}}$ & $E_\mathrm{pulse}$ [mJ] & $b_r$
 \\ 
 \hline 
${}^{57}$Fe & Pd (1.87 nm) &  C (4.37 nm) & Fe (1.00 nm) &  C (2.59 nm) & Pd ($\infty$) & 3.771 & 33.2 & 3.80E-01 & 8.66E+11 & 2.00E+00 & 1.00E-04
 \\ 
${}^{193}$Pt & Pd (2.50 nm) &  C (3.50 nm) & Pt (1.00 nm) &  C (3.50 nm) & Pd ($\infty$) & 33.110 & 0.0 & 3.34E+00 & 7.61E+12 & 2.00E+00 & 1.00E-04
 \\ 
${}^{187}$Os & Pt (1.55 nm) &  C (3.64 nm) & Os (1.00 nm) &  C (2.34 nm) & Pt ($\infty$) & 6.888 & 28.6 & 5.62E-01 & 1.28E+12 & 2.00E+00 & 1.00E-04
 \\ 
${}^{169}$Tm & Pt (1.49 nm) &  C (3.30 nm) & Tm (1.00 nm) &  C (2.44 nm) & Pt ($\infty$) & 7.494 & 28.3 & 6.52E-01 & 1.48E+12 & 2.00E+00 & 1.00E-04
 \\ 
${}^{119}$Sn & Pt (1.78 nm) &  C (2.86 nm) & Sn (1.00 nm) &  C (2.20 nm) & Pt ($\infty$) & 2.727 & 30.0 & 2.30E-01 & 5.23E+11 & 2.00E+00 & 1.00E-04
 \\ 
\end{tabular*}

\begin{tabular*}{\textwidth}{r|@{\extracolsep{\fill}}r|r|r|r|r|r|r|r|}
 & Pt ($\delta$) & Pt ($\beta$) & C ($\delta$) & C ($\beta$) & res ($\delta$) & res ($\beta$) & Pd ($\delta$) & Pd ($\beta$)
 \\ 
 \hline 
${}^{57}$Fe & Not used & Not used & 2.3E-06 & 1.2E-09 & 7.2E-06 & 3.3E-07 & 1.0E-05 & 3.2E-07
 \\ 
${}^{193}$Pt & Not used & Not used & 1.7E-04 & 7.4E-06 & 1.3E-03 & 2.1E-04 & 8.0E-04 & 1.5E-04
 \\ 
${}^{187}$Os & 3.7E-05 & 2.5E-06 & 4.9E-06 & 5.4E-09 & 4.0E-05 & 2.4E-06 & Not used & Not used
 \\ 
${}^{169}$Tm & 5.0E-05 & 4.2E-06 & 6.6E-06 & 9.9E-09 & 2.2E-05 & 1.3E-06 & Not used & Not used
 \\ 
${}^{119}$Sn & 6.2E-06 & 4.0E-07 & 8.2E-07 & 2.8E-10 & 2.2E-06 & 3.7E-08 & Not used & Not used
 \\ 
\end{tabular*}



==> params_cav_pulse.txt <==
\begin{tabular*}{\textwidth}{r|@{\extracolsep{\fill}}r|r|r|r|r|r|r|r|r|r|r|}
 & Layer 1 & Layer 2 & Layer 3 & Layer 4 & Layer 5 & $\theta_\mathrm{{in}}$ [mrad] & $z_\mathrm{{foc}}$ [nm] & $\tau_\mathrm{{pulse}}$ [fs] & $N_\mathrm{{ph}}$ & $E_\mathrm{pulse}$ [mJ] & $b_r$
 \\ 
 \hline 
${}^{57}$Fe & Pd (1.87 nm) &  C (4.37 nm) & Fe (1.00 nm) &  C (2.59 nm) & Pd ($\infty$) & 3.771 & 33.2 & 3.80E-01 & 8.66E+11 & 2.00E+00 & 1.00E-04
 \\ 
${}^{193}$Pt & Pd (2.50 nm) &  C (3.50 nm) & Pt (1.00 nm) &  C (3.50 nm) & Pd ($\infty$) & 33.110 & 0.0 & 3.34E+00 & 7.61E+12 & 2.00E+00 & 1.00E-04
 \\ 
${}^{187}$Os & Pt (1.55 nm) &  C (3.64 nm) & Os (1.00 nm) &  C (2.34 nm) & Pt ($\infty$) & 6.888 & 28.6 & 5.62E-01 & 1.28E+12 & 2.00E+00 & 1.00E-04
 \\ 
${}^{169}$Tm & Pt (1.49 nm) &  C (3.30 nm) & Tm (1.00 nm) &  C (2.44 nm) & Pt ($\infty$) & 7.494 & 28.3 & 6.52E-01 & 1.48E+12 & 2.00E+00 & 1.00E-04
 \\ 
${}^{119}$Sn & Pt (1.78 nm) &  C (2.86 nm) & Sn (1.00 nm) &  C (2.20 nm) & Pt ($\infty$) & 2.727 & 30.0 & 2.30E-01 & 5.23E+11 & 2.00E+00 & 1.00E-04
 \\ 
\end{tabular*}



==> params_refr.txt <==
\begin{tabular*}{\textwidth}{r|@{\extracolsep{\fill}}r|r|r|r|r|r|r|r|}
 & Pt ($\delta$) & Pt ($\beta$) & C ($\delta$) & C ($\beta$) & res ($\delta$) & res ($\beta$) & Pd ($\delta$) & Pd ($\beta$)
 \\ 
 \hline 
${}^{57}$Fe & Not used & Not used & 2.3E-06 & 1.2E-09 & 7.2E-06 & 3.3E-07 & 1.0E-05 & 3.2E-07
 \\ 
${}^{193}$Pt & Not used & Not used & 1.7E-04 & 7.4E-06 & 1.3E-03 & 2.1E-04 & 8.0E-04 & 1.5E-04
 \\ 
${}^{187}$Os & 3.7E-05 & 2.5E-06 & 4.9E-06 & 5.4E-09 & 4.0E-05 & 2.4E-06 & Not used & Not used
 \\ 
${}^{169}$Tm & 5.0E-05 & 4.2E-06 & 6.6E-06 & 9.9E-09 & 2.2E-05 & 1.3E-06 & Not used & Not used
 \\ 
${}^{119}$Sn & 6.2E-06 & 4.0E-07 & 8.2E-07 & 2.8E-10 & 2.2E-06 & 3.7E-08 & Not used & Not used
 \\ 
\end{tabular*}


